Turbocharge Speech Understanding with Pilot Inference

Modern speech understanding (SU) runs a sophisticated pipeline: ingesting streaming voice input, the pipeline executes encoder-decoder based deep neural networks repeatedly; by doing so, the pipeline generates tentative outputs (called hypotheses), and periodically scores the hypotheses. This paper sets to accelerate SU on resource-constrained edge devices. It takes a hybrid approach: to speed up on-device execution; to offload inputs that are beyond the device's capacity. While the approach is well-known, we address SU's unique challenges with novel techniques: (1) late contextualization, which executes a model's attentive encoder in parallel to the input ingestion; (2) pilot inference, which mitigates the SU pipeline's temporal load imbalance; (3) autoregression offramps, which evaluate offloading decisions based on pilot inferences and hypotheses. Our techniques are compatible with existing speech models, pipelines, and frameworks; they can be applied independently or in combination. Our prototype, called PASU, is tested on Arm platforms with 6 - 8 cores: it delivers SOTA accuracy; it reduces the end-to-end latency by 2x and reduces the offloading needs by 2x.

==> scripts/REAMDE.txt <==
pdfcrop comes from the texlive distro

==> scripts/linux/README-FL.txt <==
# to install dep: 
# apt get install libreoffice-writer libreoffice-impress pdftk-java texlive-extra-utils


==> scripts/old/backup_scripts/0000-README-scripts-FL.txt <==

Right now, only Windows is supported. 

For Mac, calling word/pptx may be possible via Apple Script


KNOWN ISSUES

Problem: 
The scripts sometimes may run slow, taking very long launch the Word instances (via RPC). 

Possible reason: 
This is likely b/c Word tries to contacting some Internet services (?) which takes long to respond. 
Oddly, manually launch Word may not see such a symptom. 

Mitigation: 
Turn off Internet, e.g. putting the computer into "airplane" mode. The problem might go away. 





==> scripts/old/backup_scriptsa/0000-README-scripts-FL.txt <==

Right now, only Windows is supported. 

For Mac, calling word/pptx may be possible via Apple Script


KNOWN ISSUES

Problem: 
The scripts sometimes may run slow, taking very long launch the Word instances (via RPC). 

Possible reason: 
This is likely b/c Word tries to contacting some Internet services (?) which takes long to respond. 
Oddly, manually launch Word may not see such a symptom. 

Mitigation: 
Turn off Internet, e.g. putting the computer into "airplane" mode. The problem might go away. 




